Improving Image Captioning by Concept-based Sentence Reranking

This paper describes our winning entry in the ImageCLEF 2015 image sentence generation task. We improve Google's CNN-LSTM model by introducing concept-based sentence reranking, a data-driven approach which exploits the large amounts of concept-level annotations on Flickr. Different from previous usage of concept detection that is tailored to specific image captioning models, the propose approach reranks predicted sentences in terms of their matches with detected concepts, essentially treating the underlying model as a black box. This property makes the approach applicable to a number of existing solutions. We also experiment with fine tuning on the deep language model, which improves the performance further. Scoring METEOR of 0.1875 on the ImageCLEF 2015 test set, our system outperforms the runner-up (METEOR of 0.1687) with a clear margin.

==> Subtask2_NoisyTrack_Meteor.txt <==
ImageCLEF 2015 Scalable Image Annotation, Localization and Sentence Generation Task

Subtask 2 Noisy Track: METEOR scores


                                                                 MEAN +- STDDEV    MEDIAN     MIN       MAX  
-------------------------------------------------------------------------------------------------------------
                                                  ISIA_run1    0.1425 +- 0.0796    0.1269    0.0151    0.5423
                                                  ISIA_run2    0.1449 +- 0.0811    0.1295    0.0000    0.5737
                                                  ISIA_run3    0.1644 +- 0.0842    0.1495    0.0181    1.0000
                                                  ISIA_run4    0.1502 +- 0.0812    0.1352    0.0000    0.5737
                                                  ISIA_run5    0.1687 +- 0.0852    0.1529    0.0387    1.0000
-------------------------------------------------------------------------------------------------------------                                                  
                   MindLab_run1_cpts_cutdyn_relu7_devclef15    0.1255 +- 0.0650    0.1140    0.0194    0.5679
                  MindLab_run2_words_cutdyn_relu7_devclef15    0.1143 +- 0.0552    0.1029    0.0175    0.4231
            MindLab_run3_cpts_binary_cutdyn_relu7_devclef15    0.1403 +- 0.0564    0.1342    0.0256    0.3745
           MindLab_run4_words_binary_cutdyn_relu7_devclef15    0.1230 +- 0.0531    0.1147    0.0220    0.5256
                   MindLab_run5_cpts_cutdyn_relu7_cocoval14    0.1192 +- 0.0521    0.1105    0.0000    0.4206
            MindLab_run6_cpts_binary_cutdyn_relu7_cocoval14    0.1260 +- 0.0580    0.1172    0.0000    0.4063
                  MindLab_run7_words_cutdyn_relu7_cocoval14    0.1098 +- 0.0527    0.1005    0.0000    0.4185
           MindLab_run8_words_binary_cutdyn_relu7_cocoval14    0.1079 +- 0.0498    0.1004    0.0000    0.3840
                                   MindLab_run9_5cpts_relu7    0.0732 +- 0.0424    0.0700    0.0135    0.2569           
MindLab_run10_words_binary_cutdyn_relu7_clef_pascal_cocoval    0.1202 +- 0.0528    0.1123    0.0000    0.5256
-------------------------------------------------------------------------------------------------------------                                   
                                             RUC_run1_dev2k    0.1659 +- 0.0834    0.1521    0.0178    0.5737
                               RUC_run2_dev2k_rerank-hierse    0.1781 +- 0.0853    0.1634    0.0178    0.5737
                               RUC_run3_dev2k_rerank-tagrel    0.1806 +- 0.0817    0.1683    0.0192    0.5696
                                   RUC_run4_finetune-mscoco    0.1759 +- 0.0860    0.1606    0.0178    0.5737
                     RUC_run5_finetune-mscoco_rerank-hierse    0.1684 +- 0.0828    0.1565    0.0178    0.5696
                     RUC_run6_finetune-mscoco_rerank-tagrel    0.1875 +- 0.0831    0.1744    0.0201    0.5696
-------------------------------------------------------------------------------------------------------------                      
                                    UAIC_run1_300000_400000    0.0409 +- 0.0310    0.0309    0.0142    0.2954
                                        UAIC_run2_runCornel    0.0389 +- 0.0286    0.0309    0.0142    0.2423
                                      UAIC_run3_runCornelSS    0.0483 +- 0.0389    0.0331    0.0142    0.2954
                              UAIC_run4_subtask2UltimateRun    0.0813 +- 0.0513    0.0769    0.0142    0.3234
-------------------------------------------------------------------------------------------------------------                               


